SMITIN: Self-Monitored Inference-Time INtervention for Generative Music Transformers

We introduce Self-Monitored Inference-Time INtervention (SMITIN), an approach for controlling an autoregressive generative music transformer using classifier probes. These simple logistic regression probes are trained on the output of each attention head in the transformer using a small dataset of audio examples both exhibiting and missing a specific musical trait (e.g., the presence/absence of drums, or real/synthetic music). We then steer the attention heads in the probe direction, ensuring the generative model output captures the desired musical trait. Additionally, we monitor the probe output to avoid adding an excessive amount of intervention into the autoregressive generation, which could lead to temporally incoherent music. We validate our results objectively and subjectively for both audio continuation and text-to-music applications, demonstrating the ability to add controls to large generative models for which retraining or even fine-tuning is impractical for most musicians. Audio samples of the proposed intervention approach are available on our demo page http://tinyurl.com/smitin .

==> figs/probes_accuracies/emotion_recognition/r2.txt <==
-----small-----
	max all_r2: 0.4990
	min all_r2: -5.6357
	avg all_r2: 0.0809
	std all_r2: 0.3582
-----small-----
	max arousal_r2: 0.6420
	min arousal_r2: -4.6766
	avg arousal_r2: 0.1515
	std arousal_r2: 0.3395
-----small-----
	max valence_r2: 0.4354
	min valence_r2: -6.5948
	avg valence_r2: 0.0102
	std valence_r2: 0.3940
-----medium-----
	max all_r2: 0.5750
	min all_r2: -1355862.5699
	avg all_r2: -2269.8860
	std all_r2: 47559.7039
-----medium-----
	max arousal_r2: 0.6533
	min arousal_r2: -1818107.8148
	avg arousal_r2: -2540.8735
	std arousal_r2: 58307.6636
-----medium-----
	max valence_r2: 0.5163
	min valence_r2: -893617.3250
	avg valence_r2: -1998.8986
	std valence_r2: 38885.1326
-----large-----
	max all_r2: 0.5830
	min all_r2: -230142.9488
	avg all_r2: -151.1272
	std all_r2: 5870.3797
-----large-----
	max arousal_r2: 0.6913
	min arousal_r2: -158153.2455
	avg arousal_r2: -104.9329
	std arousal_r2: 4034.3822
-----large-----
	max valence_r2: 0.4930
	min valence_r2: -302132.6521
	avg valence_r2: -197.3216
	std valence_r2: 7706.5619
-----melody-----
	max all_r2: 0.5053
	min all_r2: -884313.6936
	avg all_r2: -931.0466
	std all_r2: 26522.8464
-----melody-----
	max arousal_r2: 0.6472
	min arousal_r2: -1711001.6584
	avg arousal_r2: -1726.9343
	std arousal_r2: 50992.0275
-----melody-----
	max valence_r2: 0.4478
	min valence_r2: -75035.8089
	avg valence_r2: -135.1588
	std valence_r2: 2821.6786


==> figs/probes_accuracies/genre_classification/accuracies.txt <==
-----small-----
	max acc: 0.6621
	min acc: 0.1069
	avg acc: 0.3256
	std acc: 0.1116
-----medium-----
	max acc: 0.6966
	min acc: 0.1069
	avg acc: 0.3096
	std acc: 0.1246
-----large-----
	max acc: 0.7069
	min acc: 0.0862
	avg acc: 0.2901
	std acc: 0.1277
-----melody-----
	max acc: 0.6517
	min acc: 0.0897
	avg acc: 0.2880
	std acc: 0.1243


==> figs/probes_accuracies/inst_recognition/bass/accuracies.txt <==
-----small-----
	max acc: 0.8856
	min acc: 0.5166
	avg acc: 0.6806
	std acc: 0.0771
-----medium-----
	max acc: 0.8929
	min acc: 0.5000
	avg acc: 0.6685
	std acc: 0.0800
-----large-----
	max acc: 0.8910
	min acc: 0.5000
	avg acc: 0.6605
	std acc: 0.0755
-----melody-----
	max acc: 0.8885
	min acc: 0.5000
	avg acc: 0.6566
	std acc: 0.0767


==> figs/probes_accuracies/inst_recognition/drums/accuracies.txt <==
-----small-----
	max acc: 0.9407
	min acc: 0.5331
	avg acc: 0.7459
	std acc: 0.0852
-----medium-----
	max acc: 0.9317
	min acc: 0.5000
	avg acc: 0.7273
	std acc: 0.0953
-----large-----
	max acc: 0.9437
	min acc: 0.5000
	avg acc: 0.7171
	std acc: 0.0908
-----melody-----
	max acc: 0.9485
	min acc: 0.4965
	avg acc: 0.7118
	std acc: 0.0887


==> figs/probes_accuracies/inst_recognition/guitar/accuracies.txt <==
-----small-----
	max acc: 0.8114
	min acc: 0.5536
	avg acc: 0.6934
	std acc: 0.0596
-----medium-----
	max acc: 0.8076
	min acc: 0.5000
	avg acc: 0.6888
	std acc: 0.0636
-----large-----
	max acc: 0.8184
	min acc: 0.5000
	avg acc: 0.6796
	std acc: 0.0592
-----melody-----
	max acc: 0.8144
	min acc: 0.5000
	avg acc: 0.6816
	std acc: 0.0610


==> figs/probes_accuracies/inst_recognition/piano/accuracies.txt <==
-----small-----
	max acc: 0.7442
	min acc: 0.5316
	avg acc: 0.6260
	std acc: 0.0502
-----medium-----
	max acc: 0.7422
	min acc: 0.4950
	avg acc: 0.6206
	std acc: 0.0508
-----large-----
	max acc: 0.7539
	min acc: 0.5000
	avg acc: 0.6100
	std acc: 0.0492
-----melody-----
	max acc: 0.7449
	min acc: 0.5000
	avg acc: 0.6152
	std acc: 0.0493


==> figs/probes_accuracies/key_detection/score.txt <==
-----small-----
	max score: 0.4660
	min score: 0.1252
	avg score: 0.2076
	std score: 0.0726
-----medium-----
	max score: 0.5739
	min score: 0.1118
	avg score: 0.1970
	std score: 0.0620
-----large-----
	max score: 0.5850
	min score: 0.1130
	avg score: 0.1877
	std score: 0.0551
-----melody-----
	max score: 0.6209
	min score: 0.1150
	avg score: 0.1890
	std score: 0.0595


==> figs/probes_accuracies/real_fake/accuracies.txt <==
-----small-----
	max acc: 0.9622
	min acc: 0.5514
	avg acc: 0.7827
	std acc: 0.0948
-----medium-----
	max acc: 0.9602
	min acc: 0.5018
	avg acc: 0.7915
	std acc: 0.0971
-----large-----
	max acc: 0.9627
	min acc: 0.5000
	avg acc: 0.7756
	std acc: 0.1043
-----melody-----
	max acc: 0.9630
	min acc: 0.5000
	avg acc: 0.7572
	std acc: 0.1015

